A new method to correct for host star variability in multi-epoch observations of exoplanet transmission spectra

Transmission spectra of exoplanets orbiting active stars suffer from wavelength-dependent effects due to stellar photospheric heterogeneity. WASP-19b, an ultra-hot Jupiter (T$_{eq}$ $\sim$ 2100 K), is one such strongly irradiated gas-giant orbiting an active solar-type star. We present optical (520-900 nm) transmission spectra of WASP-19b obtained across eight epochs using the Gemini Multi-Object Spectrograph (GMOS) on the Gemini-South telescope. We apply our recently developed Gaussian Processes regression based method to model the transit light curve systematics and extract the transmission spectrum at each epoch. We find that WASP-19b's transmission spectrum is affected by stellar variability at individual epochs. We report an observed anticorrelation between the relative slopes and offsets of the spectra across all epochs. This anticorrelation is consistent with the predictions from the forward transmission models, which account for the effect of unocculted stellar spots and faculae measured previously for WASP-19. We introduce a new method to correct for this stellar variability effect at each epoch by using the observed correlation between the transmission spectral slopes and offsets. We compare our stellar variability corrected GMOS transmission spectrum with previous contradicting MOS measurements for WASP-19b and attempt to reconcile them. We also measure the amplitude and timescale of broadband stellar variability of WASP-19 from TESS photometry, which we find to be consistent with the effect observed in GMOS spectroscopy and ground-based broadband photometric long-term monitoring. Our results ultimately caution against combining multi-epoch optical transmission spectra of exoplanets orbiting active stars before correcting each epoch for stellar variability.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
